EiTAKA at SemEval-2018 Task 1: An Ensemble of N-Channels ConvNet and XGboost Regressors for Emotion Analysis of Tweets

This paper describes our system that has been used in Task1 Affect in Tweets. We combine two different approaches. The first one called N-Stream ConvNets, which is a deep learning approach where the second one is XGboost regresseor based on a set of embedding and lexicons based features. Our system was evaluated on the testing sets of the tasks outperforming all other approaches for the Arabic version of valence intensity regression task and valence ordinal classification task.

==> Ei-reg-Eng.csv <==
1a. EI-reg (emotion intensity regression) English,,,,,,,,,,,,,,
#,User,Entries,Date of Last Entry,Team Name,Pearson (all instances),,,,,Pearson (gold in 0.5-1),,,,
,,,,,macro-avg,anger,fear,joy,sadness,macro-avg,anger,fear,joy,sadness
1,venkatesh-1729,7,02/08/18,SeerNet,0.799 (1),0.827 (1),0.779 (1),0.792 (1),0.798 (1),0.638 (1),0.708 (1),0.608 (1),0.568 (1),0.666 (1)
2,cbaziotis,2,01/28/18,NTUA-SLP,0.776 (2),0.782 (4),0.758 (2),0.771 (3),0.792 (2),0.610 (2),0.636 (7),0.595 (2),0.554 (4),0.654 (2)
3,jhpark,3,01/28/18,PlusEmo2Vec,0.766 (3),0.811 (2),0.728 (7),0.773 (2),0.753 (5),0.579 (4),0.663 (2),0.497 (12),0.542 (6),0.613 (4)
4,psyml,2,01/23/18,psyML,0.765 (4),0.788 (3),0.748 (3),0.761 (5),0.761 (4),0.593 (3),0.657 (3),0.541 (3),0.537 (7),0.639 (3)
5,hardik.meisheri,3,01/28/18,TCS Research,0.764 (5),0.775 (5),0.735 (4),0.770 (4),0.776 (3),0.572 (6),0.636 (6),0.491 (16),0.556 (3),0.607 (5)
6,majkar,9,01/28/18,FOI DSS,0.737 (6),0.766 (6),0.723 (11),0.724 (11),0.733 (6),0.542 (11),0.655 (4),0.476 (20),0.462 (22),0.576 (11)
7,anasteam,6,02/09/18,,0.732 (7),0.748 (9),0.726 (8),0.731 (10),0.723 (9),0.558 (9),0.616 (9),0.518 (10),0.524 (11),0.574 (12)
8,minok00,4,02/08/18,DMCB,0.731 (8),0.755 (7),0.731 (6),0.713 (13),0.726 (8),0.532 (16),0.616 (10),0.533 (4),0.442 (26),0.539 (19)
9,Mabdou,7,01/27/18,AffecThor,0.728 (9),0.749 (8),0.726 (10),0.740 (8),0.699 (15),0.573 (5),0.616 (11),0.531 (6),0.561 (2),0.584 (8)
10,zzx2017,3,01/14/18,nlpzzx,0.727 (10),0.716 (15),0.726 (9),0.736 (9),0.729 (7),0.555 (10),0.607 (12),0.519 (9),0.529 (8),0.565 (13)
11,mhjabreel,6,02/08/18,EiTAKA,0.724 (11),0.731 (13),0.733 (5),0.722 (12),0.711 (12),0.560 (8),0.606 (14),0.522 (8),0.525 (10),0.587 (7)
12,ChuhanWu,8,01/20/18,THU_NGN,0.722 (12),0.734 (12),0.710 (12),0.743 (7),0.700 (14),0.563 (7),0.647 (5),0.503 (11),0.553 (5),0.547 (18)
13,danielfl,6,02/08/18,Amobee,0.721 (13),0.748 (10),0.670 (21),0.748 (6),0.721 (10),0.512 (21),0.528 (25),0.462 (21),0.528 (9),0.531 (21)
14,gupta-rk,3,01/27/18,CrystalFeel,0.717 (14),0.740 (11),0.700 (13),0.708 (14),0.720 (11),0.531 (17),0.586 (16),0.460 (22),0.491 (14),0.588 (6)
15,jogonba2,4,02/08/18,ELiRF-UPV,0.696 (15),0.705 (18),0.686 (18),0.693 (18),0.700 (13),0.541 (12),0.593 (15),0.533 (5),0.456 (24),0.582 (9)
16,lanman,4,01/24/18,ECNU,0.695 (16),0.713 (16),0.677 (19),0.693 (17),0.697 (16),0.514 (20),0.553 (21),0.455 (23),0.490 (15),0.558 (15)
17,Malak,6,01/28/18,UNCC,0.695 (17),0.722 (14),0.692 (15),0.698 (15),0.666 (20),0.536 (14),0.607 (13),0.494 (14),0.478 (18),0.562 (14)
18,homaralex,1,01/08/18,rakowski,0.692 (18),0.712 (17),0.691 (16),0.694 (16),0.672 (17),0.539 (13),0.617 (8),0.486 (17),0.496 (13),0.555 (17)
19,CZWin32768,2,01/24/18,Zewen,0.682 (19),0.673 (20),0.700 (14),0.690 (19),0.665 (21),0.533 (15),0.571 (17),0.524 (7),0.480 (17),0.557 (16)
20,lyb3b,1,01/27/18,ZMU,0.668 (20),0.661 (24),0.688 (17),0.666 (23),0.659 (22),0.498 (22),0.536 (23),0.492 (15),0.442 (27),0.524 (22)
21,velango,5,01/27/18,BML,0.666 (21),0.695 (19),0.659 (23),0.638 (27),0.672 (18),0.521 (18),0.569 (18),0.452 (24),0.485 (16),0.579 (10)
22,yoyo,3,01/24/18,YNU-HPCC,0.657 (22),0.626 (30),0.663 (22),0.668 (22),0.671 (19),0.520 (19),0.564 (20),0.478 (19),0.500 (12),0.538 (20)
23,dmikrav,9,02/13/18,Dmitry and Lidia,0.653 (23),0.654 (25),0.672 (20),0.648 (26),0.635 (24),0.490 (24),0.526 (26),0.497 (13),0.420 (30),0.517 (24)
24,mooshow,1,01/27/18,,0.648 (24),0.667 (22),0.637 (28),0.669 (21),0.618 (29),0.491 (23),0.568 (19),0.439 (26),0.478 (19),0.477 (29)
25,abhisheknkar,2,01/28/18,chambana,0.647 (25),0.663 (23),0.646 (24),0.649 (25),0.628 (27),0.463 (29),0.514 (27),0.431 (28),0.422 (29),0.485 (27)
26,sabino,1,01/23/18,INGEOTEC,0.644 (26),0.643 (26),0.621 (29),0.684 (20),0.626 (28),0.459 (30),0.485 (31),0.412 (30),0.465 (21),0.475 (30)
27,pribanp,4,01/26/18,UWB,0.642 (27),0.640 (27),0.642 (27),0.652 (24),0.636 (23),0.478 (25),0.503 (29),0.433 (27),0.457 (23),0.517 (23)
28,ISCLAB,9,01/25/18,ISCLAB,0.636 (28),0.672 (21),0.643 (26),0.594 (32),0.634 (25),0.467 (27),0.551 (22),0.449 (25),0.399 (33),0.468 (31)
29,bhaskar12,11,01/27/18,iit_delhi,0.621 (29),0.633 (28),0.645 (25),0.618 (28),0.588 (31),0.469 (26),0.503 (30),0.483 (18),0.408 (32),0.483 (28)
30,kdeaffect,3,01/26/18,KDE-AFFECT,0.620 (30),0.630 (29),0.621 (30),0.598 (30),0.630 (26),0.463 (28),0.528 (24),0.412 (29),0.415 (31),0.499 (26)
31,Habibeh,4,01/28/18,DeepMiner,0.575 (31),0.581 (31),0.570 (32),0.575 (33),0.573 (32),0.456 (31),0.512 (28),0.376 (32),0.432 (28),0.503 (25)
32,kiksekage,3,01/22/18,KU_MTL,0.557 (32),0.521 (35),0.606 (31),0.538 (36),0.563 (33),0.383 (36),0.385 (37),0.377 (31),0.341 (38),0.429 (34)
33,zeornelas,4,01/28/18,DaPTaMiningTeam,0.552 (33),0.552 (32),0.539 (34),0.560 (35),0.555 (34),0.399 (32),0.469 (32),0.306 (35),0.395 (34),0.425 (35)
34,erayyildiz,1,01/23/18,ITU-BOUN,0.544 (34),0.489 (39),0.490 (37),0.598 (29),0.597 (30),0.346 (38),0.327 (39),0.254 (39),0.343 (37),0.459 (32)
35,LTL_DUE,8,01/28/18,LTL Uni-Due,0.536 (35),0.538 (33),0.500 (36),0.596 (31),0.510 (35),0.395 (34),0.418 (35),0.272 (38),0.455 (25),0.435 (33)
36,CYYWJ,1,01/28/18,,0.522 (36),0.511 (37),0.548 (33),0.534 (37),0.495 (36),0.392 (35),0.421 (34),0.357 (33),0.376 (36),0.412 (36)
37,SVM_Unigrams_Baseline,1,01/31/18,AIT2018 Organizers,0.520 (37),0.526 (34),0.525 (35),0.575 (34),0.453 (38),0.396 (33),0.455 (33),0.302 (36),0.476 (20),0.350 (38)
38,AngelDeborahSuseelan,5,01/27/18,SSN_MLRG1,0.486 (38),0.490 (38),0.490 (38),0.502 (38),0.461 (37),0.378 (37),0.388 (36),0.335 (34),0.385 (35),0.405 (37)
39,fmplaza,1,01/22/18,Sistemas Inteligentes de Acceso a la Información (SINAI),0.342 (39),0.263 (41),0.361 (40),0.444 (39),0.300 (40),0.160 (41),0.062 (44),0.173 (41),0.278 (39),0.125 (42)
40,NAVEEN.J.R,8,02/08/18,CENNLP,0.328 (40),0.315 (40),0.415 (39),0.178 (40),0.404 (39),0.280 (39),0.231 (40),0.284 (37),0.259 (40),0.344 (39)
41,phejimlin,2,01/08/18,,0.270 (41),0.516 (36),0.224 (41),0.060 (44),0.281 (41),0.123 (42),0.354 (38),-0.010 (45),-0.103 (47),0.249 (41)
42,Amrita_student,6,02/08/18,,0.200 (42),0.216 (42),0.210 (42),0.112 (42),0.262 (42),0.211 (40),0.191 (41),0.207 (40),0.190 (41),0.256 (40)
43,hjpwhu,11,01/28/18,hjpwhu,0.125 (43),0.112 (43),0.096 (43),0.127 (41),0.165 (43),0.103 (44),0.153 (42),0.087 (42),0.052 (43),0.122 (43)
44,thelonewolf190694,13,02/08/18,,0.077 (44),0.062 (44),0.076 (44),0.079 (43),0.090 (44),0.121 (43),0.127 (43),0.076 (43),0.172 (42),0.111 (44)
45,anongeorge,8,01/28/18,TeamCEN,0.077 (44),0.062 (44),0.076 (44),0.079 (43),0.090 (44),0.121 (43),0.127 (43),0.076 (43),0.172 (42),0.111 (44)
46,dragoni,6,02/13/18,NEUROSENT-PDI,0.025 (45),0.022 (45),0.029 (45),0.000 (45),0.049 (45),0.015 (45),0.060 (45),-0.034 (47),0.000 (44),0.033 (46)
47,Random_Baseline,2,01/10/18,AIT2018 Organizers,-0.008 (46),-0.018 (46),0.024 (46),-0.058 (47),0.020 (46),-0.048 (47),-0.088 (47),-0.011 (46),-0.032 (46),-0.059 (47)
48,AlexandraFlescan,8,02/08/18,TweetGroup,-0.016 (47),-0.043 (47),0.003 (47),-0.011 (46),-0.014 (47),0.014 (46),-0.050 (46),0.073 (44),-0.003 (45),0.036 (45)
,,,,,,,,,,,,,,
Late Submissions,,,,,,,,,,,,,,
,ruwanw,2,02/08/18,zealots,0.629,0.647,0.62,0.618,0.629,0.475,0.539,0.449,0.409,0.502
,bicici,6,02/10/18,RTM,0.166,0.104,0.063,0.266,0.233,0.13,0.084,0.067,0.132,0.237

